Learning Spatial Bimanual Action Models Based on Affordance Regions and Human Demonstrations

In this paper, we present a novel approach for learning bimanual manipulation actions from human demonstration by extracting spatial constraints between affordance regions, termed affordance constraints, of the objects involved. Affordance regions are defined as object parts that provide interaction possibilities to an agent. For example, the bottom of a bottle affords the object to be placed on a surface, while its spout affords the contained liquid to be poured. We propose a novel approach to learn changes of affordance constraints in human demonstration to construct spatial bimanual action models representing object interactions. To exploit the information encoded in these spatial bimanual action models, we formulate an optimization problem to determine optimal object configurations across multiple execution keypoints while taking into account the initial scene, the learned affordance constraints, and the robot's kinematics. We evaluate the approach in simulation with two example tasks (pouring drinks and rolling dough) and compare three different definitions of affordance constraints: (i) component-wise distances between affordance regions in Cartesian space, (ii) component-wise distances between affordance regions in cylindrical space, and (iii) degrees of satisfaction of manually defined symbolic spatial affordance constraints.

==> ieeeconf/Comments_review.txt <==
(1)	An introduction of some key concepts could be moved earlier in the text to better prepare the reader for the subsequent sections. For instance, the introduction of essential concepts such as “affordance regions,” “Spatial Bimanual Action Models (SBAMs),” and “affordance constraints” occurs predominantly in the Methodology section, which might delay comprehensive understanding
-> affordance regions werden im Abstract und in der introduction behandelt, 
affordance constraints werden im abstract  und in der introduction definiert
auch SBAMs im abstract und in der introduction
vllt weil nochmal im Methodlogy section erklärt? 
Andre: We said we want to use Fig. 1 to explain that better

(2) discussion on the potential real-world applications and limitations of the  proposed models
-> See comments in l 559 or maybe also in the conclusion?

(3) lack of discussion about the failure modes of the proposed models. What are the common pitfalls or challenges when the models are applied to more complex or noisy environments?
-> l 709

(4) a more detailed statistical analysis supporting the superiority of one approach over the others. For example, you might evaluate your work using variance analysis or confidence intervals, which could provide clearer insights into the robustness of the different affordance constraints.
-> Apparently it is not obvious, that neither of the systems outperforms the others in terms of accuracy. We might compare effectiveness but that would be 3 time points showing that the ssac are way more inefficient, which we already wrote in 651. What might be helpful to do, could be to not only look at the difference of the vectors at each keypoint but at each time even if we only interpolate linearly between them. It would show that we are quite good in the middle section, where accuracy is more important than in the start and end.

(5) simplifying some of the more complex explanations and avoiding jargon where possible
-> 

(6) break up some of the denser paragraphs to improve readability and encourage engagement, especially in the results and discussion sections.
-> 

(7) more varied sentence structures to enhance readability.
-> 

(8) could also compare their method with the paper referenced below in the related work section. 
-> we will incorporate it in the related work

(9) redo Images 
-> todo: Fig 2 die Werte der Achsen definieren; die Farbwerte von den labels löschen; bessere Farben in den Legenden (das weiß ich aber nicht wie es geht)
-> todo: Fig 5 die realen Daten rausschmeißen, um besser lesbare Plots zu erhalten. Man könnte auch für den azimuth ein größeres konf. intervall wählen um es besser ersichtlich zu machen
-> alle Bilder mit einheitlicher Größe reproduzieren.



_______________________________________
original comments:
1. review
---------------------------------------
Summary: This paper proposes a framework that formalizes
Cartesian affordance constraints, cylindrical affordance
constraints, and symbolic spatial affordance constraints
derived from human demonstrations for pouring and rolling
actions. The authors then introduce spatial bimanual action
models to optimize trajectories based on these affordance
constraints. First, they segment the demonstrations into
affordance constraint trajectories and generalize these
into affordance constraint trajectories consisting of time
points, mean values, and standard deviations at each
keypoint. Next, they calculate similarity scores between
the current and observed spatial constraints. An objective
function is then defined, considering both the similarity
scores and human-likeness. Finally, they conduct
qualitative and quantitative analyses to evaluate their
approach.


Strengths: This paper proposes a framework that segments
trajectories into affordance regions while also considering
symbolic constraints. Optimizing and learning continuous
trajectories according to symbolic constraints is an area
with significant potential for further study and
exploration.

Comments:

- In Fig. 2, I believe the x, y, and z values represent
Cartesian coordinates for the affordance centers. Could you
please clarify what the names r, g, b, and k refer to?

- In Fig. 2, I believe the center points are grouped
according to the symbols above, right, left, in front, and
behind, with the 0 points acting as thresholds. Could you
please clarify the thresholds for the "close" and "far
away" symbols? 

- In Fig. 2, the colors in the legend could be clearer.

- The authors could also compare their method with the
paper referenced below in the related work section. 

Akbulut, B., Girgin, T., Mehrabi, A., Asada, M., Ugur, E.,
& Oztop, E. (2023, May). Bimanual rope manipulation skill
synthesis through context dependent correction policy
learning from human demonstration. In 2023 IEEE
International Conference on Robotics and Automation (ICRA)
(pp. 3904-3910). IEEE.

- There is a range of studies that use neural networks for
trajectory generation with limited human trajectory data.
You may also consider comparing your method with these
studies.

- There might be room to improve the visual presentation of
Fig. 5.

- In Fig. 7, legends are not readable.

- Could you please regenerate the images in a consistent
format, ensuring that the font sizes, frame thickness, and
colors are uniform across all figures?

------------------------------------------------------------------------------
2. review
------------------------------------------------------------------------------
Major Contributions of the Paper:

This paper introduces an innovative approach to learning
bimanual manipulation actions from human demonstrations,
focusing on the utilization of affordance regions. The
authors propose the novel concept of Spatial Bimanual
Action Models (SBAMs) that capture and optimize spatial
constraints between affordance regions to improve robotic
manipulation tasks. The approach is thoroughly tested in
simulations with different robotic setups, which shows the
model's adaptability and potential for real-world
applications.


Organization and Style:

The paper is well-organized, with clear sections that
logically flow from the introduction of concepts to the
presentation of results. The use of figures and tables
enhances the clarity of the presentation. However, the
introduction of some key concepts could be moved earlier in
the text to better prepare the reader for the subsequent
sections. For instance, the introduction of essential
concepts such as “affordance regions,” “Spatial Bimanual
Action Models (SBAMs),” and “affordance constraints” occurs
predominantly in the Methodology section, which might delay
comprehensive understanding. These foundational concepts
are critical for grasping the full scope and innovation of
the study. I recommend introducing a concise overview of
these terms and their relevance to bimanual manipulation
early in the Introduction.


Questions and Issues:

- The paper would benefit from a discussion on the
potential real-world applications and limitations of the
proposed models. How do the authors envision transitioning
from simulated environments to real-world scenarios?
- There is a lack of discussion about the failure modes of
the proposed models. What are the common pitfalls or
challenges when the models are applied to more complex or
noisy environments?
- The comparison between different types of affordance
constraints is valuable. However, it would be helpful to
have a more detailed statistical analysis supporting the
superiority of one approach over the others. For example,
you might evaluate your work using variance analysis or
confidence intervals, which could provide clearer insights
into the robustness of the different affordance
constraints.


Technical Soundness and Innovation:

The technical methodology is sound, with a well-thought-out
approach to modeling and simulation. The innovation lies in
the application of affordance theory to bimanual robotic
tasks, which is a relatively less explored area in robotic
manipulation.


Clarity of Presentation:

The paper is generally clear and well-written. Technical
descriptions are detailed, particularly the mathematical
formulations of the optimization problems and affordance
constraints. Nonetheless, the paper could improve by
simplifying some of the more complex explanations and
avoiding jargon where possible. Also, In some figures such
as Fig. 2. and Fig.7. the font size of the labels must
increase and the organization of the figure should be
modified. The last but not the least, authors could break
up some of the denser paragraphs to improve readability and
encourage engagement, especially in the results and
discussion sections.


Grammar and Stylistic Points:

The paper is grammatically sound with only minor errors
that do not detract from the overall readability.
Stylistically, the paper maintains a formal tone
appropriate for a scholarly audience but could benefit from
more varied sentence structures to enhance readability. 


Summary of my evaluation:

The manuscript presents a commendable effort in applying
affordance concepts to humanoid robotics, potentially
revolutionizing practical applications of bimanual
manipulation. Despite its innovative approach and detailed
simulation tests, the absence of real-world experimental
validation significantly limits the ability to gauge the
algorithm's practical efficacy. Incorporating such
experiments, along with more robust statistical comparisons
of the affordance models, could elevate the manuscript from
its current borderline grade to a definitive acceptance.
This step is crucial for asserting the method's reliability
and adaptability in real-world scenarios, which is
essential for advancements in robotic manipulation
research


